Causal language jumps in clinical practice guidelines for diabetes management

Clinical practice guidelines are designed to guide clinical practice and involve causal language. Sometimes guidelines make or require stronger causal claims than those in the references they rely on, a phenomenon we refer to as 'causal language jump'. We evaluated the strength of expressed causation in diabetes guidelines and the evidence they reference to assess the pattern of jumps. We randomly sampled 300 guideline statements from four diabetes guidelines. We rated the causation strength in the statements and the dependence on causation in recommendations supported by these statements using existing scales. Among the causal statements, the cited original studies were similarly assessed. We also assessed how well they report target trial emulation (TTE) components as a proxy for reliability. Of the sampled statements, 114 (38.0%) were causal, and 76 (66.7%) expressed strong causation. 27.2% (31/114) of causal guideline statements demonstrated a "causal language jump", and 34.9% (29/83) of guideline recommendations cannot be effectively supported. Of the 53 eligible studies for TTE rating, most did not report treatment assignment and causal contrast in detail. Our findings suggest causal language jumps were common among diabetes guidelines. While these jumps are sometimes inevitable, they should always be supported by good causal inference practices.

==> manifest.txt <==
%%
%% Copyright 2022 OXFORD UNIVERSITY PRESS
%%
%% This file is part of the 'oup-authoring-template Bundle'.
%% ---------------------------------------------
%%
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%%
%% The list of all files belonging to the 'oup-authoring-template Bundle' is
%% given in the file `manifest.txt'.
%%
%% Template article for OXFORD UNIVERSITY PRESS's document class `oup-authoring-template'
%% with bibliographic references
%%

% CONTENTS OF THE OUP-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory oup-authoring-template/

oup-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory oup-authoring-template/doc/

oup-authoring-template-doc.tex -- LaTeX source file of documentation
oup-authoring-template-doc.pdf -- documentation for oup-authoring-template.cls


